Online Motion Planning based on Nonlinear Model Predictive Control with Non-Euclidean Rotation Groups

This paper proposes a novel online motion planning approach to robot navigation based on nonlinear model predictive control. Common approaches rely on pure Euclidean optimization parameters. In robot navigation, however, state spaces often include rotational components which span over non-Euclidean rotation groups. The proposed approach applies nonlinear increment and difference operators in the entire optimization scheme to explicitly consider these groups. Realizations include but are not limited to quadratic form and time-optimal objectives. A complex parking scenario for the kinematic bicycle model demonstrates the effectiveness and practical relevance of the approach. In case of simpler robots (e.g. differential drive), a comparative analysis in a hierarchical planning setting reveals comparable computation times and performance. The approach is available in a modular and highly configurable open-source C++ software framework.

==> automatic_parking_controls-1.tsv <==
0.000	0.774
0.098	0.769
0.197	0.764
0.295	0.760
0.394	0.757
0.492	0.754
0.590	0.752
0.689	0.750
0.787	0.749
0.885	0.748
0.984	0.748
1.082	0.747
1.181	0.747
1.279	0.746
1.377	0.746
1.476	0.746
1.574	0.747
1.673	0.747
1.771	0.748
1.869	0.748
1.968	0.749
2.066	0.750
2.164	0.752
2.263	0.753
2.361	0.756
2.460	0.758
2.558	0.761
2.656	0.764
2.755	0.767
2.853	0.771
2.952	0.775
3.050	0.778
3.148	0.781
3.247	0.774
3.345	0.768
3.443	0.761
3.542	0.753
3.640	0.763
3.739	0.786
3.837	0.803
3.935	0.806
4.034	0.810
4.132	0.797
4.231	0.784
4.329	0.775
4.427	0.767
4.526	0.762
4.624	0.760
4.722	0.758
4.821	0.761
4.919	0.764
5.018	0.771
5.116	0.778
5.214	0.772
5.313	0.758
5.411	0.741
5.510	0.719
5.608	0.697
5.706	0.671
5.805	0.644
5.903	0.615
6.001	0.584
6.100	0.551
6.198	0.516
6.297	0.480
6.395	0.440
6.493	0.401
6.592	0.358
6.690	0.314
6.789	0.268
6.887	0.221
6.985	0.172
7.084	0.122
7.182	0.071
7.280	0.018
7.379	-0.035
7.477	-0.089
7.576	-0.143
7.674	-0.198
7.772	-0.253
7.871	-0.309
7.969	-0.365
8.068	-0.422
8.166	-0.479
8.264	-0.537
8.363	-0.594
8.461	-0.652
8.559	-0.708
8.658	-0.762
8.756	-0.808
8.855	-0.816
8.953	-0.823
9.051	-0.823
9.150	-0.822
9.248	-0.806
9.347	-0.780
9.445	-0.760
9.543	-0.749
9.642	-0.753
9.740	-1.019
9.838	-1.286
9.937	-1.575
10.035	-1.869
10.134	-2.164
10.232	-2.459
10.330	-2.656
10.429	-2.509
10.527	-2.361
10.626	-2.213
10.724	-2.066
10.822	-1.918
10.921	-1.771
11.019	-1.623
11.117	-1.476
11.216	-1.328
11.314	-1.181
11.413	-1.033
11.511	-0.885
11.609	-0.738
11.708	-0.590
11.806	-0.443
11.905	-0.336
12.101	-0.336


==> automatic_parking_controls-2.tsv <==
0.000	3.883
0.098	3.784
0.196	3.708
0.295	3.661
0.393	3.642
0.491	3.650
0.589	3.687
0.688	3.751
0.786	3.782
0.884	3.633
0.982	3.341
1.081	3.047
1.179	2.753
1.277	2.458
1.375	2.164
1.473	1.869
1.572	1.575
1.670	1.280
1.768	0.985
1.866	0.691
1.965	0.396
2.063	0.102
2.161	-0.193
2.259	-0.488
2.358	-0.782
2.456	-1.077
2.554	-1.371
2.652	-1.666
2.751	-1.961
2.849	-2.255
2.947	-2.550
3.045	-2.844
3.143	-3.139
3.242	-3.226
3.340	-3.140
3.438	-2.993
3.536	-2.846
3.635	-2.699
3.733	-2.552
3.831	-2.405
3.929	-2.257
4.028	-2.110
4.126	-1.963
4.224	-1.816
4.322	-1.668
4.420	-1.521
4.519	-1.374
4.617	-1.227
4.715	-1.080
4.813	-0.936
4.912	-0.949
5.010	-1.110
5.108	-1.030
5.206	-0.884
5.305	-0.736
5.403	-0.589
5.501	-0.442
5.599	-0.295
5.698	-0.164
5.796	-0.164


==> automatic_parking_controls-3.tsv <==
0.000	-3.100
0.099	-2.953
0.198	-2.807
0.298	-2.785
0.397	-2.792
0.496	-2.968
0.595	-3.249
0.695	-3.347
0.794	-3.199
0.893	-3.050
0.992	-2.901
1.091	-2.753
1.191	-2.604
1.290	-2.456
1.389	-2.307
1.488	-2.159
1.588	-2.011
1.687	-1.863
1.786	-1.717
1.885	-1.575
1.984	-1.458
2.084	-1.411
2.183	-1.366
2.282	-1.361
2.381	-1.355
2.481	-1.376
2.580	-1.400
2.679	-1.447
2.778	-1.504
2.877	-1.580
2.977	-1.675
3.076	-1.785
3.175	-1.928
3.274	-2.082
3.374	-2.315
3.473	-2.549
3.572	-2.839
3.671	-3.134
3.770	-3.430
3.870	-3.726
3.969	-3.890
4.068	-3.945
4.167	-3.929
4.266	-3.785
4.366	-3.640
4.465	-3.492
4.564	-3.344
4.663	-3.195
4.763	-3.046
4.862	-2.898
4.961	-2.749
5.060	-2.600
5.159	-2.451
5.259	-2.303
5.358	-2.154
5.457	-2.005
5.556	-1.856
5.656	-1.708
5.755	-1.559
5.854	-1.410
5.953	-1.261
6.052	-1.112
6.152	-0.964
6.251	-0.815
6.350	-0.666
6.449	-0.517
6.549	-0.368
6.648	-0.220
6.747	-0.076
6.846	-0.041
6.945	-0.005
7.045	0.000
7.144	0.000
7.243	0.000
7.342	0.000
7.442	0.000
7.541	0.000
7.640	0.000
7.739	0.000
7.838	0.000
7.938	0.000
8.037	-0.000
8.136	-0.000
8.235	-0.000
8.335	-0.000
8.434	-0.000
8.533	-0.000
8.632	-0.000
8.731	-0.000
8.831	-0.000
8.930	0.002
9.029	0.015
9.128	0.028
9.228	0.169
9.327	0.317
9.426	0.466
9.525	0.615
9.624	0.764
9.724	0.913
9.823	1.061
9.922	1.210
10.021	1.359
10.121	1.508
10.220	1.657
10.319	1.805
10.418	1.954
10.517	2.103
10.617	2.252
10.716	2.401
10.815	2.549
10.914	2.698
11.014	2.847
11.113	2.917
11.212	2.700
11.311	2.480
11.410	2.183
11.510	1.885
11.609	1.588
11.708	1.290
11.807	0.992
11.907	0.695
12.006	0.397
12.105	0.100
12.204	-0.197
12.303	-0.494
12.403	-0.791
12.502	-1.083
12.601	-1.375
12.700	-1.587
12.799	-1.786
12.899	-1.964
12.998	-2.132
13.097	-2.292
13.196	-2.444
13.296	-2.590
13.395	-2.725
13.494	-2.858
13.593	-2.974
13.692	-3.091
13.792	-3.191
13.891	-3.288
13.990	-3.373
14.089	-3.451
14.189	-3.519
14.288	-3.578
14.387	-3.631
14.486	-3.671
14.585	-3.708
14.685	-3.724
14.784	-3.740
14.883	-3.732
14.982	-3.723
15.082	-3.721
15.181	-3.720
15.280	-3.721
15.379	-3.725
15.478	-3.729
15.578	-3.734
15.677	-3.739
15.776	-3.745
15.875	-3.750
15.975	-3.755
16.074	-3.759
16.173	-3.763
16.272	-3.766
16.371	-3.767
16.471	-3.767
16.570	-3.765
16.669	-3.760
16.768	-3.754
16.868	-3.746
16.967	-3.738
17.066	-3.728
17.165	-3.717
17.264	-3.706
17.364	-3.694
17.463	-3.682
17.562	-3.671
17.661	-3.660
17.761	-3.651
17.860	-3.644
17.959	-3.641
18.058	-3.638
18.157	-3.646
18.257	-3.653
18.356	-3.674
18.455	-3.698
18.554	-3.716
18.654	-3.731
18.753	-3.699
18.852	-3.620
18.951	-3.525
19.050	-3.395
19.150	-3.264
19.249	-3.118
19.348	-2.972
19.447	-2.888
19.547	-2.808
19.646	-2.727
19.745	-2.645
19.844	-2.528
19.943	-2.380
20.043	-2.232
20.142	-2.083
20.241	-1.934
20.340	-1.786
20.439	-1.637
20.539	-1.488
20.638	-1.339
20.737	-1.191
20.836	-1.042
20.936	-0.893
21.035	-0.744
21.134	-0.595
21.233	-0.446
21.332	-0.326
21.531	-0.326


==> automatic_parking_controls-4.tsv <==
0.000	0.534
0.098	0.504
0.197	0.475
0.295	0.446
0.394	0.416
0.492	0.386
0.590	0.356
0.689	0.326
0.787	0.296
0.885	0.266
0.984	0.236
1.082	0.206
1.181	0.176
1.279	0.146
1.377	0.116
1.476	0.086
1.574	0.056
1.673	0.026
1.771	-0.004
1.869	-0.034
1.968	-0.064
2.066	-0.094
2.164	-0.124
2.263	-0.154
2.361	-0.184
2.460	-0.214
2.558	-0.243
2.656	-0.273
2.755	-0.302
2.853	-0.331
2.952	-0.356
3.050	-0.376
3.148	-0.391
3.247	-0.362
3.345	-0.333
3.443	-0.303
3.542	-0.273
3.640	-0.243
3.739	-0.213
3.837	-0.183
3.935	-0.153
4.034	-0.124
4.132	-0.153
4.231	-0.182
4.329	-0.212
4.427	-0.242
4.526	-0.272
4.624	-0.302
4.722	-0.332
4.821	-0.362
4.919	-0.392
5.018	-0.422
5.116	-0.451
5.214	-0.445
5.313	-0.416
5.411	-0.387
5.510	-0.357
5.608	-0.327
5.706	-0.296
5.805	-0.266
5.903	-0.236
6.001	-0.205
6.100	-0.175
6.198	-0.144
6.297	-0.114
6.395	-0.084
6.493	-0.053
6.592	-0.023
6.690	0.008
6.789	0.038
6.887	0.069
6.985	0.099
7.084	0.130
7.182	0.160
7.280	0.191
7.379	0.221
7.477	0.251
7.576	0.282
7.674	0.312
7.772	0.343
7.871	0.373
7.969	0.404
8.068	0.434
8.166	0.465
8.264	0.495
8.363	0.525
8.461	0.556
8.559	0.586
8.658	0.617
8.756	0.642
8.855	0.646
8.953	0.649
9.051	0.649
9.150	0.649
9.248	0.631
9.347	0.602
9.445	0.572
9.543	0.542
9.642	0.512
9.740	0.482
9.838	0.451
9.937	0.421
10.035	0.391
10.134	0.380
10.232	0.388
10.330	0.387
10.429	0.356
10.527	0.326
10.626	0.296
10.724	0.265
10.822	0.235
10.921	0.204
11.019	0.174
11.117	0.143
11.216	0.113
11.314	0.082
11.413	0.052
11.511	0.021
11.609	-0.009
11.708	-0.034
11.806	-0.055
11.905	-0.069
12.101	-0.069


==> automatic_parking_controls-5.tsv <==
0.000	0.096
0.098	0.066
0.196	0.035
0.295	0.005
0.393	-0.026
0.491	-0.056
0.589	-0.086
0.688	-0.117
0.786	-0.142
0.884	-0.145
0.982	-0.114
1.081	-0.084
1.179	-0.053
1.277	-0.023
1.375	0.008
1.473	0.038
1.572	0.069
1.670	0.099
1.768	0.129
1.866	0.160
1.965	0.190
2.063	0.221
2.161	0.251
2.259	0.282
2.358	0.312
2.456	0.343
2.554	0.373
2.652	0.403
2.751	0.434
2.849	0.464
2.947	0.495
3.045	0.525
3.143	0.556
3.242	0.542
3.340	0.512
3.438	0.482
3.536	0.451
3.635	0.421
3.733	0.390
3.831	0.360
3.929	0.329
4.028	0.299
4.126	0.268
4.224	0.238
4.322	0.208
4.420	0.177
4.519	0.147
4.617	0.116
4.715	0.086
4.813	0.055
4.912	0.025
5.010	-0.006
5.108	-0.036
5.206	-0.066
5.305	-0.097
5.403	-0.109
5.501	-0.091
5.599	-0.061
5.698	-0.034
5.796	-0.034


==> automatic_parking_controls-6.tsv <==
0.000	0.564
0.099	0.533
0.198	0.503
0.298	0.472
0.397	0.441
0.496	0.410
0.595	0.380
0.695	0.349
0.794	0.318
0.893	0.287
0.992	0.257
1.091	0.226
1.191	0.195
1.290	0.164
1.389	0.133
1.488	0.103
1.588	0.072
1.687	0.041
1.786	0.010
1.885	-0.020
1.984	-0.051
2.084	-0.082
2.183	-0.113
2.282	-0.143
2.381	-0.174
2.481	-0.205
2.580	-0.236
2.679	-0.266
2.778	-0.297
2.877	-0.328
2.977	-0.359
3.076	-0.389
3.175	-0.420
3.274	-0.451
3.374	-0.482
3.473	-0.512
3.572	-0.543
3.671	-0.574
3.770	-0.605
3.870	-0.635
3.969	-0.650
4.068	-0.650
4.167	-0.650
4.266	-0.650
4.366	-0.650
4.465	-0.650
4.564	-0.650
4.663	-0.650
4.763	-0.650
4.862	-0.650
4.961	-0.650
5.060	-0.650
5.159	-0.650
5.259	-0.650
5.358	-0.650
5.457	-0.650
5.556	-0.650
5.656	-0.650
5.755	-0.650
5.854	-0.650
5.953	-0.625
6.052	-0.594
6.152	-0.563
6.251	-0.533
6.350	-0.502
6.449	-0.471
6.549	-0.440
6.648	-0.410
6.747	-0.379
6.846	-0.348
6.945	-0.317
7.045	-0.286
7.144	-0.256
7.243	-0.225
7.342	-0.194
7.442	-0.163
7.541	-0.133
7.640	-0.102
7.739	-0.071
7.838	-0.040
7.938	-0.010
8.037	0.021
8.136	0.052
8.235	0.083
8.335	0.113
8.434	0.144
8.533	0.175
8.632	0.206
8.731	0.236
8.831	0.267
8.930	0.298
9.029	0.329
9.128	0.359
9.228	0.390
9.327	0.421
9.426	0.452
9.525	0.482
9.624	0.513
9.724	0.544
9.823	0.575
9.922	0.605
10.021	0.632
10.121	0.641
10.220	0.650
10.319	0.650
10.418	0.650
10.517	0.650
10.617	0.650
10.716	0.650
10.815	0.650
10.914	0.650
11.014	0.650
11.113	0.650
11.212	0.650
11.311	0.649
11.410	0.619
11.510	0.588
11.609	0.557
11.708	0.526
11.807	0.496
11.907	0.465
12.006	0.434
12.105	0.403
12.204	0.373
12.303	0.342
12.403	0.311
12.502	0.280
12.601	0.250
12.700	0.219
12.799	0.188
12.899	0.157
12.998	0.127
13.097	0.096
13.196	0.065
13.296	0.034
13.395	0.004
13.494	-0.027
13.593	-0.058
13.692	-0.089
13.792	-0.120
13.891	-0.150
13.990	-0.181
14.089	-0.212
14.189	-0.242
14.288	-0.273
14.387	-0.304
14.486	-0.335
14.585	-0.364
14.685	-0.387
14.784	-0.409
14.883	-0.381
14.982	-0.351
15.082	-0.320
15.181	-0.289
15.280	-0.259
15.379	-0.228
15.478	-0.197
15.578	-0.167
15.677	-0.136
15.776	-0.105
15.875	-0.075
15.975	-0.044
16.074	-0.014
16.173	0.017
16.272	0.047
16.371	0.057
16.471	0.054
16.570	0.040
16.669	0.010
16.768	-0.021
16.868	-0.051
16.967	-0.082
17.066	-0.113
17.165	-0.143
17.264	-0.174
17.364	-0.205
17.463	-0.235
17.562	-0.266
17.661	-0.297
17.761	-0.328
17.860	-0.358
17.959	-0.389
18.058	-0.420
18.157	-0.451
18.257	-0.481
18.356	-0.512
18.455	-0.543
18.554	-0.559
18.654	-0.569
18.753	-0.559
18.852	-0.528
18.951	-0.497
19.050	-0.466
19.150	-0.436
19.249	-0.405
19.348	-0.374
19.447	-0.343
19.547	-0.313
19.646	-0.282
19.745	-0.251
19.844	-0.220
19.943	-0.190
20.043	-0.159
20.142	-0.128
20.241	-0.097
20.340	-0.067
20.439	-0.036
20.539	-0.005
20.638	0.026
20.737	0.056
20.836	0.087
20.936	0.109
21.035	0.125
21.134	0.123
21.233	0.092
21.332	0.067
21.531	0.067


==> automatic_parking_controls-7.tsv <==
0.000	-3.100
0.197	-3.038
0.394	-2.985
0.492	-2.961
0.689	-2.918
0.885	-2.882
1.082	-2.854
1.279	-2.832
1.377	-2.823
1.574	-2.811
1.771	-2.805
1.968	-2.805
2.164	-2.811
2.263	-2.816
2.460	-2.832
2.656	-2.854
2.853	-2.884
2.952	-2.900
3.148	-2.939
3.345	-2.984
3.542	-3.020
3.739	-3.049
3.935	-3.073
4.034	-3.084
4.231	-3.098
4.427	-3.119
4.526	3.154
4.722	3.125
4.919	3.090
5.116	3.047
5.510	2.950
5.608	2.929
5.805	2.896
6.001	2.872
6.198	2.854
6.297	2.848
6.493	2.839
6.789	2.836
7.182	2.840
7.477	2.841
7.674	2.838
7.871	2.830
8.068	2.814
8.264	2.788
8.461	2.749
8.559	2.724
8.756	2.663
9.051	2.541
9.347	2.417
9.445	2.378
9.642	2.311
9.838	2.255
9.937	2.215
10.035	2.171
10.134	2.122
10.232	2.068
10.330	2.008
10.527	1.856
10.724	1.746
10.822	1.704
10.921	1.668
11.019	1.637
11.216	1.595
11.413	1.573
11.609	1.565
11.806	1.566
12.101	1.570


==> automatic_parking_controls-8.tsv <==
0.000	-3.100
0.098	-3.074
0.196	-3.057
0.295	-3.048
0.393	-3.046
0.491	-3.052
0.589	-3.066
0.688	-3.087
0.786	-3.121
0.884	3.129
0.982	3.091
1.081	3.065
1.179	3.047
1.277	3.037
1.375	3.032
1.473	3.033
1.572	3.038
1.768	3.053
1.965	3.070
2.063	3.075
2.161	3.077
2.259	3.073
2.358	3.064
2.456	3.047
2.554	3.021
2.652	2.985
2.751	2.937
2.849	2.877
2.947	2.801
3.045	2.708
3.143	2.597
3.340	2.336
3.438	2.216
3.536	2.109
3.635	2.014
3.733	1.931
3.831	1.858
3.929	1.796
4.028	1.743
4.126	1.698
4.224	1.660
4.322	1.630
4.420	1.605
4.519	1.586
4.617	1.571
4.715	1.561
4.813	1.554
5.010	1.549
5.206	1.552
5.698	1.570
5.796	1.570


==> automatic_parking_controls-9.tsv <==
0.000	-3.100
0.198	-3.233
0.298	-3.287
0.397	-3.339
0.496	-3.385
0.893	-3.560
1.091	-3.624
1.290	-3.669
1.488	-3.697
1.588	-3.706
1.687	-3.713
1.786	-3.718
1.984	-3.720
2.183	-3.715
2.381	-3.704
2.580	-3.688
2.778	-3.665
2.877	-3.650
3.076	-3.613
3.274	-3.564
3.473	-3.497
3.671	-3.399
3.770	-3.333
3.870	-3.262
3.969	-3.176
4.167	-2.979
4.366	-2.777
4.564	-2.591
4.763	-2.421
4.961	-2.265
5.060	-2.194
5.159	-2.125
5.259	-2.060
5.457	-1.942
5.656	-1.838
5.854	-1.751
6.052	-1.679
6.152	-1.652
6.251	-1.628
6.350	-1.609
6.549	-1.582
6.747	-1.569
7.144	-1.567
9.327	-1.566
9.525	-1.556
9.624	-1.547
9.724	-1.534
9.823	-1.518
10.021	-1.473
10.220	-1.408
10.418	-1.324
10.617	-1.224
10.716	-1.169
10.815	-1.110
10.914	-1.048
11.113	-0.912
11.311	-0.761
11.510	-0.635
11.609	-0.590
11.708	-0.549
11.807	-0.520
11.907	-0.497
12.006	-0.480
12.105	-0.472
12.204	-0.466
12.403	-0.469
12.601	-0.487
13.097	-0.544
13.296	-0.560
13.494	-0.567
13.692	-0.563
13.891	-0.543
13.990	-0.527
14.089	-0.509
14.189	-0.485
14.288	-0.457
14.387	-0.426
14.585	-0.349
14.784	-0.252
14.982	-0.141
15.181	-0.046
15.280	-0.006
15.379	0.031
15.478	0.064
15.677	0.117
15.875	0.154
16.074	0.174
16.272	0.178
16.371	0.173
16.669	0.151
16.768	0.146
16.967	0.150
17.165	0.172
17.364	0.209
17.463	0.234
17.562	0.262
17.661	0.294
17.860	0.370
18.058	0.463
18.257	0.574
18.455	0.705
18.554	0.778
18.753	0.936
18.852	1.017
18.951	1.095
19.150	1.228
19.348	1.334
19.547	1.415
19.646	1.447
19.745	1.478
19.844	1.504
19.943	1.525
20.043	1.544
20.241	1.571
20.439	1.585
20.638	1.589
20.836	1.587
21.531	1.570

